RoVaR: Robust Multi-agent Tracking through Dual-layer Diversity in Visual and RF Sensor Fusion

The plethora of sensors in our commodity devices provides a rich substrate for sensor-fused tracking. Yet, today's solutions are unable to deliver robust and high tracking accuracies across multiple agents in practical, everyday environments - a feature central to the future of immersive and collaborative applications. This can be attributed to the limited scope of diversity leveraged by these fusion solutions, preventing them from catering to the multiple dimensions of accuracy, robustness (diverse environmental conditions) and scalability (multiple agents) simultaneously. In this work, we take an important step towards this goal by introducing the notion of dual-layer diversity to the problem of sensor fusion in multi-agent tracking. We demonstrate that the fusion of complementary tracking modalities, - passive/relative (e.g., visual odometry) and active/absolute tracking (e.g., infrastructure-assisted RF localization) offer a key first layer of diversity that brings scalability while the second layer of diversity lies in the methodology of fusion, where we bring together the complementary strengths of algorithmic (for robustness) and data-driven (for accuracy) approaches. RoVaR is an embodiment of such a dual-layer diversity approach that intelligently attends to cross-modal information using algorithmic and data-driven techniques that jointly share the burden of accurately tracking multiple agents in the wild. Extensive evaluations reveal RoVaR's multi-dimensional benefits in terms of tracking accuracy (median of 15cm), robustness (in unseen environments), light weight (runs in real-time on mobile platforms such as Jetson Nano/TX2), to enable practical multi-agent immersive applications in everyday environments.

==> discussion.txt <==
Motivation
Need for active & passive tracking together
Active - LOS/NLOS, global frame of reference
Passive - Precision is high.. Heavily dependent environmental conditions
Fusion
Traditional fusion solutions (e.g, particle or e kalman filter) are not accurate
Blackbox

Two contributions:
Active and passive tracking fusion (Paradigm)
Benefit of having an active modality -- complements with passive
Multi-user (need absolute frame of ref) - single anchor is more useful
Hybrid nature of learning and algorithmic solutions
Baseline blackbox - works well for known environments, but performs worse on unseen environments. 
Closed Form algorithms extract as much information from the environment, to make the learning more generalizable
Discussion:
Single anchor


Comparison: Rovar, Blackbox, VO, RF, VINET

Other sensors and solutions: IMU, PF, KF

Multi-user case: need a new error metric. 
Simple additive or product of errors 
Relative distance between the users 
x1, y1, x2, y2 gap from ground truth → r, theta errors
For more users.. Take nc2 for each, then sum them up


padikal
Kohli
Patedar
Maxwell
AB
dan christian
washi
kyle
harshal patel
Siraj
chahal
